A multishift, multipole rational QZ method with aggressive early deflation

The rational QZ method generalizes the QZ method by implicitly supporting rational subspace iteration. In this paper we extend the rational QZ method by introducing shifts and poles of higher multiplicity in the Hessenberg pencil, which is a pencil consisting of two Hessenberg matrices. The result is a multishift, multipole iteration on block Hessenberg pencils which allows one to stick to real arithmetic for a real input pencil. In combination with optimally packed shifts and aggressive early deflation as an advanced deflation technique we obtain an efficient method for the dense generalized eigenvalue problem. In the numerical experiments we compare the results with state-of-the-art routines for the generalized eigenvalue problem and show that we are competitive in terms of speed and accuracy.

==> fig/figaed5.tikz <==
\def\hessenberg#1#2{
\begin{scope}[shift={#1}, scale=#2]
    \draw [fill=gray!40](0,1) -- (1,1) -- (1,0) -- (0.95,0) -- (0,0.95) -- cycle;
\end{scope}
}

\begin{tikzpicture}

  \node[] at (2,5) {\scalebox{2}{$A$ and $B$}};

  \draw[fill=gray!40](0,4) -- (4,4) -- (4,0) -- (3.5,0.5) -- (3.3,0.5) -- (0.2,3.6) --  (0.2,3.8) -- cycle;

  \node[] at (-0.5,3.5) {\phantom{$w_s$}};

\end{tikzpicture}


==> fig/numexp/d/random/data/d_QZ_bweA.dat <==
         7
         1
  0.2248329510694490E-13
  0.1875875443996318E-13
  0.1657945742245141E-13
  0.1388467558640134E-13
  0.1222029145625111E-13
  0.1005663314201650E-13
  0.9785689496008949E-14


==> fig/numexp/d/random/data/d_QZ_bweB.dat <==
         7
         1
  0.1998813287448178E-13
  0.1678005537469456E-13
  0.1464172996816065E-13
  0.1260115871304753E-13
  0.1086211611571931E-13
  0.9043597118240571E-14
  0.8247302333976680E-14


==> fig/numexp/d/random/data/d_QZ_time.dat <==
         7
         1
  0.3961124000000000E+04
  0.1344756000000000E+04
  0.5133970000000000E+03
  0.1637440000000000E+03
  0.5897300000000000E+02
  0.1739300000000000E+02
  0.6413000000000000E+01


==> fig/numexp/d/random/data/d_RQZ_bweA.dat <==
         7
         1
  0.1167403546506775E-13
  0.1012199281196628E-13
  0.8697354913058657E-14
  0.7744935263706277E-14
  0.6823317373915053E-14
  0.5948669416585791E-14
  0.5290438097317491E-14


==> fig/numexp/d/random/data/d_RQZ_bweB.dat <==
         7
         1
  0.1009388304016663E-13
  0.8830581921605381E-14
  0.7711718319951642E-14
  0.6787139573153332E-14
  0.5768290224586272E-14
  0.5166816334160816E-14
  0.4687756762005236E-14


==> fig/numexp/d/random/data/d_RQZ_time.dat <==
         7
         1
  0.7135250000000000E+03
  0.2886870000000000E+03
  0.1460800000000000E+03
  0.5841400000000000E+02
  0.2696400000000000E+02
  0.1465500000000000E+02
  0.7619000000000000E+01


==> fig/numexp/d/random/data/d_problemsizes.dat <==
         7
         1
  0.8000000000000000E+04
  0.5657000000000000E+04
  0.4000000000000000E+04
  0.2828000000000000E+04
  0.2000000000000000E+04
  0.1414000000000000E+04
  0.1000000000000000E+04


==> fig/numexp/d/random/fig_numexp_d_rand2.tikz <==
\begin{tikzpicture}

% Mannualy put in results from simulation
\pgfplotstableread[row sep=\\,col sep=&]{
  sz & tqz & tqzm & tqzkressner \\
  1000 & 11.5743765 &  2.2595721 &  2.4307173039996997 \\
  1414 & 37.9859782 &  3.7799952 & 4.3373920529993484 \\
  2000 & 116.1307371 &  7.8726295 & 7.3158969019987126 \\
  2828 & 355.8955687 &  13.6335054 & 19.116133115001503 \\
  4000 & 967.2369705 &  30.2340538 & 43.160556060000090 \\
  5657 & 2970.7587416 & 73.2052855 & 100.63179079800102 \\
  8000 & 8864.4671446 & 187.3912318 & 297.66648036900006 \\
}\mydata


\begin{axis}[
    xticklabels={1000,1414,2000,2828,4000,5657,8000},
    ymode=log,
    xmode=log,
    xtick=data,
    bar width=2mm,
    x tick label style={rotate=45,anchor=east},
    xlabel={$n$},
    ylabel={$t_{CPU}(s)$},
    my ybar legend,
    legend pos=north west,
    width=0.60\linewidth,
    at={(0\linewidth,0)},
]
	% Timings (bar plots)
	\addplot[ybar,bar shift=-3mm,fill=black!10,postaction={pattern=dots},opacity=0.6,legend] table[x=sz,y=tqzm]{\mydata};
	\addplot[ybar,bar shift=-1mm,fill=black!50,postaction={pattern=north east lines},opacity=0.6,legend] table[x=sz,y=tqzkressner]{\mydata};
	\addplot[ybar,bar shift=1mm,fill=black!50,opacity=0.6,legend] table[x=sz,y=tqz]{\mydata};
	% Timings (dots)
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=tqz]{\mydata};
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=trqz]{\mydata};
%
%	% Least squares fits (dashed + comment)
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {3.097032476682919e-09*\R^3.105562542514454});
%        \node[anchor=west] (source) at (axis cs:1500,800){$\sim O(n^{3.1})$};
%        \node (destination) at (axis cs:2200,80){};
%        \draw[->](source)--(destination);
%
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {1.789841663920304e-06*\R^2.19173786271635});
%        \node[anchor=west] (source) at (axis cs:2200,2000){$\sim O(n^{2.2})$};
%        \node (destination) at (axis cs:3300,92){};
%        \draw[->](source)--(destination);

	 \legend{libRQZ,PDHGEQZ,LAPACK}
\end{axis}

\end{tikzpicture}




==> fig/numexp/d/random/fig_numexp_d_randn2.tikz <==
\begin{tikzpicture}

% Mannualy put in results from simulation
\pgfplotstableread[row sep=\\,col sep=&]{
  sz & tqz & trqz \\
  1000 & 1.6666384 &  1.2205536 \\
  1414 & 2.0086939 &  1.5382808  \\
  2000 & 2.7854422 &  2.8034419  \\
  2828 & 5.2180102 &  4.0520450 \\
  4000 & 7.3217876 &  6.7811764  \\
  5657 & 15.3792285 & 11.4417335  \\
  8000 & 22.6233681 & 29.7760164  \\
}\mydata


\begin{axis}[
    xticklabels={1000,1414,2000,2828,4000,5657,8000},
    ymode=log,
    xmode=log,
    xtick=data,
    bar width=2mm,
    x tick label style={rotate=45,anchor=east},
    xlabel={$n$},
    ylabel={$t(s)$},
    my ybar legend,
    legend pos=north west,
    legend style={font=\small},
    width=0.50\linewidth,
    at={(0\linewidth,0)},
]
	% Timings (bar plots)
	\addplot[ybar,bar shift=-3mm,fill=black!10,postaction={pattern=dots},opacity=0.6,legend] table[x=sz,y=tqz]{\mydata};
	\addplot[ybar,bar shift=-1mm,fill=black!50,postaction={pattern=north east lines},opacity=0.6,legend] table[x=sz,y=trqz]{\mydata};
	% Timings (dots)
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=tqz]{\mydata};
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=trqz]{\mydata};
%
%	% Least squares fits (dashed + comment)
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {3.097032476682919e-09*\R^3.105562542514454});
%        \node[anchor=west] (source) at (axis cs:1500,800){$\sim O(n^{3.1})$};
%        \node (destination) at (axis cs:2200,80){};
%        \draw[->](source)--(destination);
%
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {1.789841663920304e-06*\R^2.19173786271635});
%        \node[anchor=west] (source) at (axis cs:2200,2000){$\sim O(n^{2.2})$};
%        \node (destination) at (axis cs:3300,92){};
%        \draw[->](source)--(destination);

	 \legend{QZ,RQZ}
\end{axis}


\pgfplotstableread[row sep=\\,col sep=&]{
  sz & tqz & trqz \\
  1000 & 2.7254883  &  3.1761904 \\
  1414 & 4.2248085 &  5.5196611  \\
  2000 & 8.0916493 &  10.2621726  \\
  2828 & 16.8964733  &  20.3587955 \\
  4000 & 36.8266903  &  52.7893150  \\
  5657 & 84.6320899 & 111.2218903  \\
  8000 & 215.8251611 & 291.0166840  \\
}\mydata


\begin{axis}[
    xticklabels={1000,1414,2000,2828,4000,5657,8000},
    ymode=log,
    xmode=log,
    xtick=data,
    bar width=2mm,
    x tick label style={rotate=45,anchor=east},
    xlabel={$n$},
    ylabel={$t(s)$},
    my ybar legend,
    legend pos=north west,
    legend style={font=\small},
    width=0.50\linewidth,
    at={(0.5\linewidth,0)},
]
	% Timings (bar plots)
	\addplot[ybar,bar shift=-3mm,fill=black!10,postaction={pattern=dots},opacity=0.6,legend] table[x=sz,y=tqz]{\mydata};
	\addplot[ybar,bar shift=-1mm,fill=black!50,postaction={pattern=north east lines},opacity=0.6,legend] table[x=sz,y=trqz]{\mydata};
	% Timings (dots)
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=tqz]{\mydata};
%        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=trqz]{\mydata};
%
%	% Least squares fits (dashed + comment)
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {3.097032476682919e-09*\R^3.105562542514454});
%        \node[anchor=west] (source) at (axis cs:1500,800){$\sim O(n^{3.1})$};
%        \node (destination) at (axis cs:2200,80){};
%        \draw[->](source)--(destination);
%
%        \addplot[dashed,color=black,mark=none,samples at={1000,1414,2000,2828,4000,5657,8000},variable=\R,forget plot] (\R, {1.789841663920304e-06*\R^2.19173786271635});
%        \node[anchor=west] (source) at (axis cs:2200,2000){$\sim O(n^{2.2})$};
%        \node (destination) at (axis cs:3300,92){};
%        \draw[->](source)--(destination);

	 \legend{QZ,RQZ}
\end{axis}

\end{tikzpicture}




==> fig/numexp/results_complex.txt <==

running tests with randomly generated pencil

       n        time(s)   n_aed n_sweep n_shift
    1000      1.2991386      55       2      80 (QZ)
    1000      1.4681739      47       4     160 (RQZ)
    1414      2.0334239      76       4     160 (QZ)
    1414      2.4947484      78       3     120 (RQZ)
    2000      3.1902136     111       2      80 (QZ)
    2000      3.3234587      99       2      80 (RQZ)
    2828      5.4076153     160       3     120 (QZ)
    2828      6.2618051     154       4     160 (RQZ)
    4000     13.2581457     227       6     384 (QZ)
    4000      7.1566353     119       1      64 (RQZ)
    5657     21.6453396     319       7     448 (QZ)
    5657     11.7747917     217       1      64 (RQZ)
    8000     32.8157187     470       6     384 (QZ)
    8000     22.8744265     285       2     128 (RQZ)

running tests with i+j

       n        time(s)   n_aed n_sweep n_shift
    1000      2.7320858      68      31    1240 (QZ)
    1000      2.7676190      60      27    1080 (RQZ)
    1414      5.5107659      96      45    1800 (QZ)
    1414      5.3428554      86      41    1640 (RQZ)
    2000     11.4707982     133      65    2600 (QZ)
    2000     11.3504945     125      58    2320 (RQZ)
    2828     26.3003109     186      92    3680 (QZ)
    2828     25.5037268     177      82    3280 (RQZ)
    4000     64.2104267     226      80    5120 (QZ)
    4000     63.6544808     205      73    4610 (RQZ)
    5657    160.4018782     319     111    7104 (QZ)
    5657    161.3022462     294     103    6530 (RQZ)
    8000    421.5693044     446     156    9922 (QZ)
    8000    409.9987187     419     144    9154 (RQZ)



==> fig/numexp/results_kressner.txt <==

running tests with randomly generated pencil

n : 1000
 %% PDHGEQZ took    1.6586647190852091       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.5714045984879848E-015
 % ||(T-Q^(B)Z)|| / ||B||=   1.9679622558547132E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1254055259285396     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0926928966167599     
 %% PDHGEQZ took    1.5424809299875051       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.7359358464940293E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.0980325991825506E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1514037032204469     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1662614280098851     
 %% PDHGEQZ took    1.5488304879982024       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.6367930734064793E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.2711337151300812E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1700772005161040     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2882434418259754     
 %% PDHGEQZ took    1.2976033359300345       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.1583073084263945E-015
 % ||(T-Q^(B)Z)|| / ||B||=   1.9753928144666660E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0787690120879194     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0865664137240008     
 %% PDHGEQZ took    1.4627920869970694       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.1596015095938791E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.0211389483233343E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1304002308440355     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0617490186356291     
 %% PDHGEQZ took    1.5654284240445122       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.1694710762473122E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.1580834702981475E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.2013601275819110     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2276674016908806     
 %% PDHGEQZ took    1.3341752700507641       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.4141368764314277E-015
 % ||(T-Q^(B)Z)|| / ||B||=   1.9521019679534104E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1204382616447746     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0876106955793765     
 %% PDHGEQZ took    1.4750057050259784       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.3740549175656715E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.0177613484877300E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1217579967219362     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0967836596089413     
 %% PDHGEQZ took    1.5503410260425881       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.2731993604142800E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.1091489810712591E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1437850222416865     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1516334620679562     
 %% PDHGEQZ took    1.2794978360179812       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.3376225489691639E-015
 % ||(T-Q^(B)Z)|| / ||B||=   1.7795829381116235E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0672239290292995     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0303444384488727     
n : 1414
 %% PDHGEQZ took    2.6121218239422888       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.5271398026622763E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3928845222681588E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0814762913730702     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1935102272547402     
 %% PDHGEQZ took    2.2857749520335346       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.2682017325218522E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3978301107714414E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0690755386186319     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1698475703481950     
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    2.6529086759546772       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.2621781622293408E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.2823551928963181E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0406022154247474     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1545467157271758     
 %% PDHGEQZ took    2.1128290049964562       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.8758382174185003E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.1024751096135243E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0070867751822157     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0498398578013681     
 %% PDHGEQZ took    2.2838653109502047       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.3362508909349790E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.1498421480601562E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.97715354020227174     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0555666947598745     
 %% PDHGEQZ took    2.1049231949727982       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.8721761676151206E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.0930814737289485E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0074667451623254     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0641327145203194     
 %% PDHGEQZ took    1.9139377109240741       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   4.8781175109196471E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.0309218116006689E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.96664636366577184     
 % ||(ZZ^ - I)|| / (N*eps)=  0.97856729429650946     
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    2.4403532979777083       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.6665517390600709E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.2783468736751620E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0407905204732741     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1168144110562406     
 %% PDHGEQZ took    2.5593561710556969       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.5656683573157776E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5100720553973632E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1123912014071033     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2503892438471753     
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    2.7324613279197365       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.0789298644434783E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3087177911771759E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0437553965443207     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1200507510879267     
n : 2000
 %% PDHGEQZ took    4.3035906089935452       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0984299572949447E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.6032296083992194E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.93741549274130187     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1403054103497365     
 %% PDHGEQZ took    4.5766198509372771       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.2317610108556647E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7033002987410655E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.94571083379764698     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1716363173737181     
 %% PDHGEQZ took    3.9719544020481408       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0567695273294732E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5150418052152301E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.93666137401318517     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1015588712149564     
 %% PDHGEQZ took    4.3178696379764006       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0051798594195525E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.4596771111118753E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.92384109580026730     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0769474887598591     
 %% PDHGEQZ took    3.6585286570480093       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.3618879794399404E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.2009054214817117E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.87917704758468040     
 % ||(ZZ^ - I)|| / (N*eps)=  0.94921899079002947     
 %% PDHGEQZ took    3.3026016240473837       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.6841178742339468E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.1813459436556013E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.82860449625958721     
 % ||(ZZ^ - I)|| / (N*eps)=  0.90267040023371448     
 %% PDHGEQZ took    4.3481816950952634       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0924276891533660E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5304624427546313E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.92216639851367865     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0960695471507758     
 %% PDHGEQZ took    3.7748738769441843       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.1303827303559841E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3128066025084298E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.87962351135013794     
 % ||(ZZ^ - I)|| / (N*eps)=  0.99824745937667281     
 %% PDHGEQZ took    4.3669176640687510       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0007241139705526E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3395812924344932E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.87920485009401717     
 % ||(ZZ^ - I)|| / (N*eps)=  0.99485815240671649     
 %% PDHGEQZ took    4.4780614100163803       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.1558149314770159E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5003431329767952E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.89586491547430314     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0459087520460413     
n : 2828
 %% PDHGEQZ took    7.4675377790117636       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.3906114727257271E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5770793261005984E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.98961748078175105     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0519401911801280     
 %% PDHGEQZ took    7.3156109569827095       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.2998352682649962E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.6380456918787574E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.98431080992409747     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0702728040497853     
 %% PDHGEQZ took    8.2935941789764911       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.4006465240106251E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7311825998631179E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0185066938461331     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0841473010949207     
 %% PDHGEQZ took    7.8624322679825127       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.3737487256245870E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7681867484809926E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0076880319593957     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1138479307497273     
 %% PDHGEQZ took    7.1677886729594320       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.0532087785107022E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.4693519086824775E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.98046970606804262     
 % ||(ZZ^ - I)|| / (N*eps)=  0.97619217773819666     
 %% PDHGEQZ took    7.1037334679858759       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.6621308276798440E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.4992091188308596E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.97452144787087613     
 % ||(ZZ^ - I)|| / (N*eps)=  0.98445336163561514     
 %% PDHGEQZ took    8.1746876939432696       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.7746011658308014E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.8320814286864194E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0191551961782737     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1553529167117131     
 %% PDHGEQZ took    9.8921940448926762       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.7814403052924078E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.1341114114297568E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1065522398357022     
 % ||(ZZ^ - I)|| / (N*eps)=   1.3672304793041756     
 %% PDHGEQZ took    7.8219390079611912       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.5710006821413980E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.5861786383314397E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.95005870224887301     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0722314622835643     
 %% PDHGEQZ took    6.4350769439479336       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   6.2004506426528460E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.3406341130897059E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.93832064057229636     
 % ||(ZZ^ - I)|| / (N*eps)=  0.92057840753629250     
n : 4000
 %% PDHGEQZ took    15.227153212996200       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.5249656379195053E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.1032533554585458E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.91602949402877376     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1717643679884633     
 %% PDHGEQZ took    16.819377718027681       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.7863266983763549E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.3172248855789085E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.97808153877976145     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2689259242147748     
 %% PDHGEQZ took    16.578567620948888       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.8916161711418282E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.1987830932447377E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.95908531587480361     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2500257873290346     
 %% PDHGEQZ took    14.258635701029561       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.4244550822688405E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7006249451427223E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.86277237964296938     
 % ||(ZZ^ - I)|| / (N*eps)=  0.96227174314962616     
 %% PDHGEQZ took    18.061603954061866       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.8419473202048680E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.4085559939824628E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.96323975044320831     
 % ||(ZZ^ - I)|| / (N*eps)=   1.3751789099879859     
 %% PDHGEQZ took    15.453124594059773       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.7060154739495068E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.9954676479300792E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.91538466452803335     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1305809164761147     
 %% PDHGEQZ took    13.014649225049652       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.3240528288948515E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7025095629299441E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.84355442236217348     
 % ||(ZZ^ - I)|| / (N*eps)=  0.94679055903642428     
 %% PDHGEQZ took    15.314153336919844       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.5470528790911034E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.1017268344222215E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.91180047828841193     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1384261728989991     
 %% PDHGEQZ took    14.869394231005572       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.6738144638541219E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.0297121886019800E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.91570248746816052     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1324571214523353     
 %% PDHGEQZ took    13.775009565986693       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.4374173505460138E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.9074527642715247E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.89235952394275997     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0846059189093782     
n : 5657
 %% PDHGEQZ took    27.498841504915617       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   8.6699884513419090E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.0316068643423189E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.78265186917470453     
 % ||(ZZ^ - I)|| / (N*eps)=  0.99348247505337162     
 %% PDHGEQZ took    28.081246854038909       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.2748917142521536E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.2976676180642058E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.80935505481862047     
 % ||(ZZ^ - I)|| / (N*eps)=   1.1507699011333041     
 %% PDHGEQZ took    29.171584987081587       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.1900785208604136E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.3129508042528448E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.83653023506251278     
 % ||(ZZ^ - I)|| / (N*eps)=   1.2016413117666906     
 %% PDHGEQZ took    37.326468328945339       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.4253992952296893E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.9033712654889170E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.90642121240256646     
 % ||(ZZ^ - I)|| / (N*eps)=   1.5437975364977334     
 %% PDHGEQZ took    21.181346541969106       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   8.8062611925241705E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.6321219624536015E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.72194492478997907     
 % ||(ZZ^ - I)|| / (N*eps)=  0.81588746909248044     
 %% PDHGEQZ took    32.659660140052438       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.3073013328296521E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.6034567967462550E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.85141128678463818     
 % ||(ZZ^ - I)|| / (N*eps)=   1.3369007066851213     
 %% PDHGEQZ took    24.510696168057621       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.1896011512945735E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.9757715947379684E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.78824902511716155     
 % ||(ZZ^ - I)|| / (N*eps)=  0.97908704338155983     
 %% PDHGEQZ took    22.842625372926705       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   8.9749303485335384E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.8250834532243620E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.74855979785663729     
 % ||(ZZ^ - I)|| / (N*eps)=  0.91753001227990405     
 %% PDHGEQZ took    21.247272919048555       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.0066315434125538E-015
 % ||(T-Q^(B)Z)|| / ||B||=   2.7297023639543208E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.73940362617338795     
 % ||(ZZ^ - I)|| / (N*eps)=  0.86804583106107980     
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    26.138550859992392       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.0024593727427480E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.0699311918313224E-015
 % ||(QQ^ - I)|| / (N*eps)=  0.78558202853517545     
 % ||(ZZ^ - I)|| / (N*eps)=   1.0302264587794128     
n : 8000
% PQZ0 init:       1    8000     384     256       0          0.0
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    23.304932737955824       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.12197370478448132     
 % ||(T-Q^(B)Z)|| / ||B||=  0.12244280934305167     
 % ||(QQ^ - I)|| / (N*eps)=  0.58222901013704043     
 % ||(ZZ^ - I)|| / (N*eps)=  0.57595383380489740     
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    24.360902835964225       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.12308880829848319     
 % ||(T-Q^(B)Z)|| / ||B||=  0.12290646598507278     
 % ||(QQ^ - I)|| / (N*eps)=  0.58869627347300657     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58917034800049528     
% PQZ0 init:       1    8000     384     256       0          0.0
 % PQZ3 , 0:Error swaping 1 with IERR=         105         294
 %% PDHGEQZ took    23.308000455959700       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.13205986393126445     
 % ||(T-Q^(B)Z)|| / ||B||=  0.13244690125785624     
 % ||(QQ^ - I)|| / (N*eps)=  0.58732997593716729     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58182422314790250     
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    21.593151664012112       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.11191174335899060     
 % ||(T-Q^(B)Z)|| / ||B||=  0.11225322695374391     
 % ||(QQ^ - I)|| / (N*eps)=  0.57005416393318353     
 % ||(ZZ^ - I)|| / (N*eps)=  0.55720749101285250     
% PQZ0 init:       1    8000     384     256       0          0.0
 % KKQZ2 Deflated            1  oo eig.values
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    23.870686059934087       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.12507289978822420     
 % ||(T-Q^(B)Z)|| / ||B||=  0.12503099280062532     
 % ||(QQ^ - I)|| / (N*eps)=  0.58312493463991799     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58736035733828118     
% PQZ0 init:       1    8000     384     256       0          0.0
 % PQZ3 , 0:Error swaping 1 with IERR=         170         259
 %% PDHGEQZ took    24.137886513024569       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.11455258131734282     
 % ||(T-Q^(B)Z)|| / ||B||=  0.11432840604859305     
 % ||(QQ^ - I)|| / (N*eps)=  0.57455260609798686     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58134457408767537     
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    22.840821397025138       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.11796485351075910     
 % ||(T-Q^(B)Z)|| / ||B||=  0.11810990980474273     
 % ||(QQ^ - I)|| / (N*eps)=  0.58187396000554770     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58144726115189704     
% PQZ0 init:       1    8000     384     256       0          0.0
 % KKQZ2 Deflated            1  oo eig.values
 %% PDHGEQZ took    22.019111106987111       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.11758634165017234     
 % ||(T-Q^(B)Z)|| / ||B||=  0.11770816861117070     
 % ||(QQ^ - I)|| / (N*eps)=  0.56808027462202448     
 % ||(ZZ^ - I)|| / (N*eps)=  0.57052834885008130     
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    23.262063711066730       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.13108679374799440     
 % ||(T-Q^(B)Z)|| / ||B||=  0.13063715644078686     
 % ||(QQ^ - I)|| / (N*eps)=  0.59607632384337683     
 % ||(ZZ^ - I)|| / (N*eps)=  0.59650828367047515     
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    22.709716979996301       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=  0.11168789886744505     
 % ||(T-Q^(B)Z)|| / ||B||=  0.11208230454271326     
 % ||(QQ^ - I)|| / (N*eps)=  0.57836058573309868     
 % ||(ZZ^ - I)|| / (N*eps)=  0.58110627842921458     
running tests with i+j pencil

n : 1000
 %% PDHGEQZ took    4.0088403300615028       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.3066257138206025E-015
 % ||(T-Q^(B)Z)|| / ||B||=   4.4595683993259084E-015
 % ||(QQ^ - I)|| / (N*eps)=   2.4144318041769290     
 % ||(ZZ^ - I)|| / (N*eps)=   8.8418045080122436     
n : 1414
 %% PDHGEQZ took    5.8239643430570140       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   5.8231295483828774E-015
 % ||(T-Q^(B)Z)|| / ||B||=   4.7425724054146730E-015
 % ||(QQ^ - I)|| / (N*eps)=   2.1636994311816387     
 % ||(ZZ^ - I)|| / (N*eps)=   9.0222590031778100     
n : 2000
 %% PDHGEQZ took    12.459904983988963       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.4712305743333309E-015
 % ||(T-Q^(B)Z)|| / ||B||=   5.6769277790059707E-015
 % ||(QQ^ - I)|| / (N*eps)=   2.0726636099568170     
 % ||(ZZ^ - I)|| / (N*eps)=   10.310314806602962     
n : 2828
 %% PDHGEQZ took    30.210247943992727       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.0686153704971901E-015
 % ||(T-Q^(B)Z)|| / ||B||=   7.3161243647224648E-015
 % ||(QQ^ - I)|| / (N*eps)=   2.3800502505428645     
 % ||(ZZ^ - I)|| / (N*eps)=   12.456478296515646     
n : 4000
 %% PDHGEQZ took    57.969269493012689       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.8994357970937368E-015
 % ||(T-Q^(B)Z)|| / ||B||=   8.0021039351337290E-015
 % ||(QQ^ - I)|| / (N*eps)=   2.2352585299936809     
 % ||(ZZ^ - I)|| / (N*eps)=   13.593379422614422     
n : 5657
 %% PDHGEQZ took    123.86925438593607       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   1.2182817664622218E-014
 % ||(T-Q^(B)Z)|| / ||B||=   1.0500015417099085E-014
 % ||(QQ^ - I)|| / (N*eps)=   2.1645917745605727     
 % ||(ZZ^ - I)|| / (N*eps)=   14.962788000903650     
n : 8000
% PQZ0 init:       1    8000     384     256       0          0.0
 %% PDHGEQZ took    438.78187234397046       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   1.6078403281206616E-014
 % ||(T-Q^(B)Z)|| / ||B||=   1.0394035857846510E-014
 % ||(QQ^ - I)|| / (N*eps)=   4.6620064034710875     
 % ||(ZZ^ - I)|| / (N*eps)=   16.664002808624847     


running tests with obstacle flow problem


 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 %%      EXAMPLE PROGRAM 3 FOR PDHGEQZ       %%
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

 %% Allocating memory for matrices and eigenvalues
 %% Allocating workspace :              2666268
 %% Done Allocating.
 %% Reading data. N=        2488
 %% Done Reading data.
 %% QR factor B
 %% PDGEQRF took   0.49216652498580515       seconds to complete.
 %% Apply QR factor on A
 %% Apply QR factor on Q
 %% PDORMQR took   0.93523619498591870       seconds to complete.
 %% Calling PDGGHRD
 % Transposing Q1 into Q2
 %% PDGGHRD took    22.964185178047046       seconds to complete.
 %% Calling PDHGEQZ
 %% PDHGEQZ took    7.2844911260763183       seconds to complete.
 %% Computing residuals.
 %% Residual comp. took    2.1272534609306604       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   7.2727950763272674E-015
 % ||(T-Q^(B)Z)|| / ||B||=   1.0282427754720562E-014
 % ||(QQ^ - I)|| / (N*eps)=   1.3943539266994569     
 % ||(ZZ^ - I)|| / (N*eps)=   2.2391909146944564     
 %% Total execution time in seconds:   34.444471512921154     

running tests with cavity flow problem


 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 %%      EXAMPLE PROGRAM 3 FOR PDHGEQZ       %%
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

 %% Allocating memory for matrices and eigenvalues
 %% Allocating workspace :              2660787
 %% Done Allocating.
 %% Reading data. N=        2467
 %% Done Reading data.
 %% QR factor B
 %% PDGEQRF took   0.49250534700695425       seconds to complete.
 %% Apply QR factor on A
 %% Apply QR factor on Q
 %% PDORMQR took   0.90589836100116372       seconds to complete.
 %% Calling PDGGHRD
 % Transposing Q1 into Q2
 %% PDGGHRD took    25.115594513015822       seconds to complete.
 %% Calling PDHGEQZ
 %% PDHGEQZ took    6.2590996549697593       seconds to complete.
 %% Computing residuals.
 %% Residual comp. took    2.0421216979157180       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   8.4701250879617668E-015
 % ||(T-Q^(B)Z)|| / ||B||=   9.0098585887689395E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.2787438943111291     
 % ||(ZZ^ - I)|| / (N*eps)=   2.0799848852152234     
 %% Total execution time in seconds:   35.436379107995890     

running tests with mhd3200


 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 %%      EXAMPLE PROGRAM 3 FOR PDHGEQZ       %%
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

 %% Allocating memory for matrices and eigenvalues
 %% Allocating workspace :              2852100
 %% Done Allocating.
 %% Reading data. N=        3200
 %% Done Reading data.
 %% QR factor B
 %% PDGEQRF took   0.85848121996968985       seconds to complete.
 %% Apply QR factor on A
 %% Apply QR factor on Q
 %% PDORMQR took    2.3116119409678504       seconds to complete.
 %% Calling PDGGHRD
 % Transposing Q1 into Q2
 %% PDGGHRD took    51.454436409054324       seconds to complete.
 %% Calling PDHGEQZ
 %% PDHGEQZ took    9.1108093849616125       seconds to complete.
 %% Computing residuals.
 %% Residual comp. took    4.5211305399425328       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   9.2212429167171153E-015
 % ||(T-Q^(B)Z)|| / ||B||=   3.3733377583758061E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.1598844957961081     
 % ||(ZZ^ - I)|| / (N*eps)=   1.8366711693610580     
 %% Total execution time in seconds:   68.911061677965336     

running tests with mhd4800


 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 %%      EXAMPLE PROGRAM 3 FOR PDHGEQZ       %%
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

 %% Allocating memory for matrices and eigenvalues
 %% Allocating workspace :              3269700
 %% Done Allocating.
 %% Reading data. N=        4800
 %% Done Reading data.
 %% QR factor B
 %% PDGEQRF took    2.2549189720302820       seconds to complete.
 %% Apply QR factor on A
 %% Apply QR factor on Q
 %% PDORMQR took    6.8196484139189124       seconds to complete.
 %% Calling PDGGHRD
 % Transposing Q1 into Q2
 %% PDGGHRD took    175.22205725102685       seconds to complete.
 %% Calling PDHGEQZ
 %% PDHGEQZ took    22.719261068035848       seconds to complete.
 %% Computing residuals.
 %% Residual comp. took    15.278397222049534       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   1.4750856950002290E-014
 % ||(T-Q^(B)Z)|| / ||B||=   3.8735357611550906E-015
 % ||(QQ^ - I)|| / (N*eps)=   1.0835759190389933     
 % ||(ZZ^ - I)|| / (N*eps)=   1.9990121812532868     
 %% Total execution time in seconds:   223.33671783306636     

running tests with rail problem


 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
 %%      EXAMPLE PROGRAM 3 FOR PDHGEQZ       %%
 %%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

 %% Allocating memory for matrices and eigenvalues
 %% Allocating workspace :              3368097
 %% Done Allocating.
 %% Reading data. N=        5177
 %% Done Reading data.
 %% QR factor B
 %% PDGEQRF took    2.7825000180164352       seconds to complete.
 %% Apply QR factor on A
 %% Apply QR factor on Q
 %% PDORMQR took    8.2142042990308255       seconds to complete.
 %% Calling PDGGHRD
 % Transposing Q1 into Q2
 %% PDGGHRD took    247.72602850594558       seconds to complete.
 %% Calling PDHGEQZ
 %% PDHGEQZ took    47.278529954026453       seconds to complete.
 %% Computing residuals.
 %% Residual comp. took    21.255067197955213       seconds to complete.
 % ||(S-Q^(A)Z)|| / ||A||=   3.4839893381291249E-014
 % ||(T-Q^(B)Z)|| / ||B||=   1.4978231087407968E-014
 % ||(QQ^ - I)|| / (N*eps)=   1.3105000371105602     
 % ||(ZZ^ - I)|| / (N*eps)=   4.2847690697737093     
 %% Total execution time in seconds:   328.27560492802877     



==> fig/numexp/results_real.txt <==

RQZ
running tests with randomly generated pencil

       n        time(s)     aed   sweep  shifts       error(A)       error(B)
    1000      0.8002860      48       0       0  2.5714143E-15  2.5220384E-15
    1000      0.8797571      48       3     120  2.6351408E-15  2.6050471E-15
    1000      0.8729138      48       3     120  2.6804359E-15  2.6373628E-15
    1000      0.8911075      46       5     200  2.6303317E-15  2.6010043E-15
    1000      0.7910848      46       2      80  2.5423075E-15  2.4915801E-15
    1000      0.6919835      44       1      40  2.4756516E-15  2.4116067E-15
    1000      0.6273792      39       1      40  2.3072172E-15  2.2598441E-15
    1000      0.7242448      41       3     120  2.6305219E-15  2.4508110E-15
    1000      0.8267404      46       2      80  2.5976480E-15  2.5611358E-15
    1000      0.7544524      46       1      40  2.5258549E-15  2.4638344E-15
    1000      0.7400643      41       1      40  2.4462091E-15  2.4003818E-15
    1414      1.2508797      67       2      80  2.3806355E-15  2.3420810E-15
    1414      1.1589743      67       1      40  2.3690901E-15  2.3256028E-15
    1414      1.3129068      71       3     120  2.4422079E-15  2.4108863E-15
    1414      1.1163023      62       1      40  2.3020851E-15  2.2720754E-15
    1414      1.3442273      66       3     120  2.4626360E-15  2.4283650E-15
    1414      1.2343962      66       1      40  2.3463305E-15  2.3026895E-15
    1414      1.0280194      58       2      80  2.1794723E-15  2.1345043E-15
    1414      1.0732668      64       1      40  2.2933026E-15  2.2399788E-15
    1414      1.1932513      65       3     120  2.3680472E-15  2.3176375E-15
    1414      1.2126885      68       0       0  2.3637825E-15  2.3138411E-15
    1414      1.2857207      66       1      40  2.3305462E-15  2.2981764E-15
    2000      1.5474821      86       0       0  2.0619174E-15  2.0326521E-15
    2000      1.7217677      95       2      80  2.1288113E-15  2.0952793E-15
    2000      1.9507314      99       3     120  2.2309368E-15  2.2005268E-15
    2000      1.8036994      96       1      40  2.2066439E-15  2.1852561E-15
    2000      2.1858359      94       5     200  2.4790052E-15  2.4518313E-15
    2000      2.0888616     100       3     120  2.3293495E-15  2.3049721E-15
    2000      1.6442915      91       2      80  2.0919774E-15  2.0634500E-15
    2000      1.8657455     101       1      40  2.2158446E-15  2.1862560E-15
    2000      1.7902485      94       2      80  2.2046506E-15  2.1745930E-15
    2000      1.9275762      94       3     120  2.3433938E-15  2.3191152E-15
    2000      2.1739514      96       6     240  2.4180634E-15  2.3954258E-15
    2828      2.5289619     129       1      40  1.9956699E-15  1.9810173E-15
    2828      2.9450378     140       3     120  2.1652934E-15  2.1393928E-15
    2828      2.7734383     137       1      40  2.1145799E-15  2.0882196E-15
    2828      2.7769598     133       2      80  2.2463447E-15  2.2346397E-15
    2828      3.1317399     140       6     240  2.2313670E-15  2.2145562E-15
    2828      2.7734349     129       3     120  2.1044666E-15  2.0816141E-15
    2828      2.6016646     132       2      80  2.0201091E-15  2.0034742E-15
    2828      2.8951213     129       4     160  2.1371688E-15  2.1168110E-15
    2828      3.0163069     130       4     160  2.2264632E-15  2.2097495E-15
    2828      2.5488783     131       1      40  2.0847643E-15  2.0636288E-15
    2828      3.0741153     138       4     160  2.1518571E-15  2.1304406E-15
    4000      5.4824476     177       5     320  2.1867307E-15  2.1757539E-15
    4000      6.0061927     185       3     192  2.2876687E-15  2.2687081E-15
    4000      5.4878073     162       4     256  2.2619350E-15  2.2496820E-15
    4000      4.2947507     147       2     128  1.8957581E-15  1.8803245E-15
    4000      6.6365454     169       5     320  2.5434541E-15  2.5392705E-15
    4000      4.8634448     140       5     320  2.1566645E-15  2.1443739E-15
    4000      5.6551269     155       6     384  2.3530854E-15  2.3427658E-15
    4000      4.9345820     153       3     192  2.4822031E-15  2.0927464E-15
    4000      6.2283488     162       6     384  2.4943586E-15  2.4844877E-15
    4000      5.0819901     161       3     192  2.0735728E-15  2.0609233E-15
    4000      5.3173089     164       3     192  2.1599589E-15  2.1471097E-15
    5657      6.9602342     218       3     192  1.9153082E-15  1.9065026E-15
    5657      9.6894473     264       5     320  2.3104087E-15  2.3028604E-15
    5657      9.3671423     249       4     256  2.2520808E-15  2.2418617E-15
    5657      9.5714392     230       6     384  2.3072210E-15  2.3009319E-15
    5657     10.0790638     217       7     448  2.4536325E-15  2.4466670E-15
    5657      9.0182228     232       5     320  2.1997079E-15  2.1750033E-15
    5657      8.8779354     263       3     192  2.2246330E-15  2.2183903E-15
    5657     10.0277276     248       5     320  2.3820845E-15  2.3674706E-15
    5657     10.5854748     250       5     320  2.4981960E-15  2.4910742E-15
    5657     10.9806649     246       6     384  2.4955704E-15  2.4845762E-15
    5657      8.7406924     233       5     320  2.1793521E-15  2.1684604E-15
    8000     17.9820116     370       5     320  2.3503359E-15  2.3438997E-15
    8000     15.8626910     317       5     320  2.1584726E-15  2.1493190E-15
    8000     21.4267892     321      10     640  2.7520875E-15  2.7284961E-15
    8000     14.6314770     341       3     192  2.1011087E-15  2.0931029E-15
    8000     14.9805588     326       6     384  2.1438988E-15  2.1379172E-15
    8000     14.2317556     291       7     448  2.1093357E-15  2.1032008E-15
    8000     20.0169611     327       8     512  2.5043062E-15  2.4989695E-15
    8000     19.7703060     306       9     576  2.4472959E-15  2.4415807E-15
    8000     17.6005409     339      10     640  2.4033199E-15  2.3956767E-15
    8000     17.9268025     306       9     576  2.4565691E-15  2.4507671E-15
    8000     16.0506295     345       4     256  2.2516942E-15  2.2446426E-15
running tests with i+j

       n        time(s)
    1000      2.3975728      57      30    1200  5.1709481E-15  5.1772636E-15
    1414      3.9779007      81      42    1680  6.6354981E-15  6.6112283E-15
    2000      6.9142253     117      60    2400  7.2721973E-15  6.5182192E-15
    2828     14.0006025     170      82    3280  7.5590403E-15  8.3719760E-15
    4000     32.3396838     213      76    4802  8.8067541E-15  8.5764386E-15
    5657     66.2084222     297     102    6528  9.6262520E-15  9.4145653E-15
    8000    167.0603150     416     142    9026  9.7857154E-15  9.8915380E-15
running tests with randomly generated pencil (+eye)

       n        time(s)
    1000      0.6537176      37       0       0  2.3644197E-15  2.4194919E-15
    1414      0.9087216      50       0       0  2.0346520E-15  2.0842090E-15
    2000      1.3679392      74       1      40  1.9676257E-15  2.0107469E-15
    2828      2.4181866     113       1      40  1.9246271E-15  1.9568468E-15
    4000      4.6107013     147       3     192  1.9949430E-15  2.0161491E-15
    5657      7.6857049     219       5     320  2.0565911E-15  2.0768622E-15
    8000     11.2411827     319       1      64  1.7730990E-15  1.7522396E-15
running tests with obstacle flow problem

 HT time:    104.95064593500000     
    2488      5.3183831     133      40    1600  6.3978597E-15  8.2319321E-15

running tests with cavity flow problem

 HT time:    105.37519089600001     
    2467      4.4105702     118      33    1320  4.9116149E-15  6.3164952E-15

running tests with mhd3200

 HT time:    230.14762306700001     
    3200      5.0502664      75      11     704  2.3297614E-15  2.8792702E-15

running tests with mhd4800

 HT time:    915.14941505000002     
    4800     15.2494126     156      22    1408  3.1705070E-15  4.0903165E-15

running tests with rail problem

 HT time:    1215.0681914940001     
    5177     28.5293992     217      46    2944  1.0646018E-14  1.0580455E-14

QZ
running tests with randomly generated pencil

       n        time(s)     aed   sweep  shifts       error(A)       error(B)
    1000      1.0613810      48       2      80  2.3612803E-15  2.3134560E-15
    1000      1.0923724      49       2      80  2.4082589E-15  2.3801914E-15
    1000      1.2476112      53       1      40  2.5623459E-15  2.4976530E-15
    1000      1.1521895      48       1      40  2.4670051E-15  2.4337322E-15
    1000      1.1120983      47       1      40  2.3761825E-15  2.3197278E-15
    1000      1.0780701      47       1      40  2.3598190E-15  2.2998821E-15
    1000      0.9657108      44       1      40  2.2171781E-15  2.1604667E-15
    1000      1.0042864      45       0       0  2.2856799E-15  2.2332447E-15
    1000      1.1903481      52       0       0  2.4371468E-15  2.3764910E-15
    1000      0.9686471      44       0       0  2.2379828E-15  2.1789038E-15
    1000      1.0695746      47       1      40  2.4021037E-15  2.3553175E-15
    1414      1.5852932      67       2      80  2.1680499E-15  2.1349472E-15
    1414      1.3321944      60       0       0  1.9650075E-15  1.9309190E-15
    1414      1.7097062      71       3     120  2.3082258E-15  2.2713464E-15
    1414      1.5520171      66       1      40  2.1529050E-15  2.1083040E-15
    1414      1.6386729      67       3     120  2.2725814E-15  2.2323732E-15
    1414      1.5127296      66       1      40  2.1443652E-15  2.1050627E-15
    1414      1.3872066      62       1      40  2.0480120E-15  2.0082874E-15
    1414      1.6005475      68       1      40  2.1288180E-15  2.0871509E-15
    1414      1.7041097      68       4     160  2.3829126E-15  2.3418480E-15
    1414      1.7086727      73       0       0  2.1827454E-15  2.1464898E-15
    1414      1.5419900      66       1      40  2.1610008E-15  2.1380004E-15
    2000      2.2037242      96       0       0  1.9255597E-15  1.8967076E-15
    2000      2.4824599     101       4     160  2.1089564E-15  2.0814113E-15
    2000      2.8506625     108       6     240  2.2888055E-15  2.2646318E-15
    2000      2.3134175      94       3     120  2.0603711E-15  2.0374307E-15
    2000      2.3580354      96       2      80  1.9878851E-15  1.9587877E-15
    2000      2.7156616     104       2      80  2.1699380E-15  2.1451028E-15
    2000      2.1037068      92       2      80  1.9027164E-15  1.8731943E-15
    2000      2.3805676      94       3     120  2.1473196E-15  2.1223976E-15
    2000      2.3861311      96       2      80  2.0258169E-15  1.9985241E-15
    2000      2.4008538      95       0       0  1.8993307E-15  1.8647477E-15
    2000      2.4644605     102       3     120  2.1209172E-15  2.0898504E-15
    2828      3.7412172     135       5     200  2.1583679E-15  2.1435404E-15
    2828      3.8019440     145       2      80  1.9607835E-15  1.9406410E-15
    2828      3.8922269     135       7     280  2.1331998E-15  2.1142386E-15
    2828      3.6667244     135       4     160  2.1036310E-15  2.0854538E-15
    2828      4.3233933     139       6     240  2.2318294E-15  2.2132370E-15
    2828      3.7166271     133       2      80  1.9792250E-15  1.9634875E-15
    2828      3.3399151     138       1      40  1.8675884E-15  1.8432057E-15
    2828      3.5898334     141       4     160  1.9900599E-15  1.9708587E-15
    2828      3.9347690     143       5     200  2.1952650E-15  2.1777081E-15
    2828      3.3349318     133       2      80  1.8966059E-15  1.8769331E-15
    2828      3.7779561     138       5     200  2.1807062E-15  2.1626156E-15
    4000      5.9682176     191       4     256  2.2057039E-15  2.1931839E-15
    4000      5.6187416     197       4     256  2.0222059E-15  2.0078338E-15
    4000      5.8246321     190       5     320  2.1793945E-15  2.1667424E-15
    4000      6.4753691     196       5     320  2.3660313E-15  2.3512347E-15
    4000      6.4595501     195       5     320  2.1926293E-15  2.1795670E-15
    4000      5.3683474     186       2     128  1.9345275E-15  1.9228711E-15
    4000      5.7320211     191       5     320  1.9712107E-15  1.9567161E-15
    4000      6.3872848     194       6     384  2.3622516E-15  2.3513345E-15
    4000      5.9866709     200       6     384  2.0907982E-15  2.0791701E-15
    4000      5.6335517     188       4     256  2.1218835E-15  2.1109872E-15
    4000      6.6968078     204       6     384  2.3728260E-15  2.3615385E-15
    5657      9.8231433     276       5     320  2.2582831E-15  2.2494786E-15
    5657      8.9116099     283       5     320  1.9812834E-15  1.9705650E-15
    5657     11.2542589     274       8     512  2.4307784E-15  2.4240197E-15
    5657     11.6275930     282       9     576  2.5535039E-15  2.5473500E-15
    5657     11.0660777     279      10     640  2.4709847E-15  2.4631236E-15
    5657      9.6621098     271       5     320  2.2122592E-15  2.2041637E-15
    5657      7.9647466     284       1      64  1.6995101E-15  1.6846385E-15
    5657     10.4922713     269       7     448  2.3616769E-15  2.3544990E-15
    5657      9.8289192     283       7     448  2.2269574E-15  2.2173185E-15
    5657      8.9157757     274       4     256  2.0468496E-15  2.0379105E-15
    5657     10.2245420     277       6     384  2.2139435E-15  2.2051837E-15
    8000     22.4074397     394      10     640  2.6449281E-15  2.6398053E-15
    8000     18.8819674     379      10     640  2.4550363E-15  2.4494039E-15
    8000     19.9647798     384      11     704  2.5576939E-15  2.5540124E-15
    8000     21.5293693     385      12     768  2.7264646E-15  2.7201807E-15
    8000     20.6167494     390      10     640  2.5688125E-15  2.5636601E-15
    8000     21.3435969     389      12     768  2.6733313E-15  2.6676656E-15
    8000     23.2577024     395      12     768  2.7897993E-15  2.7844545E-15
    8000     20.1326378     395       9     576  2.4645913E-15  2.4592137E-15
    8000     21.6742899     389      11     704  2.6921154E-15  2.6877600E-15
    8000     20.6635858     395      10     640  2.5660416E-15  2.5615305E-15
    8000     17.8042795     390       7     448  2.3324233E-15  2.3278685E-15
running tests with i+j

       n        time(s)
    1000      1.9312363      63      31    1240  3.9029686E-15  3.9050363E-15
    1414      3.1781807      90      45    1800  4.1653387E-15  4.0338288E-15
    2000      5.7166858     130      64    2560  4.3005515E-15  4.9063624E-15
    2828     11.3852339     182      91    3640  5.2104024E-15  5.1658267E-15
    4000     24.5866870     230      82    5186  6.2248748E-15  6.4148896E-15
    5657     56.1577301     322     114    7234  7.2727090E-15  7.2894378E-15
    8000    146.4358318     457     159   10114  8.0784339E-15  8.0326779E-15
running tests with randomly generated pencil (+eye)

       n        time(s)
    1000      0.8086614      36       0       0  2.1350749E-15  2.1914949E-15
    1414      1.1111646      48       0       0  1.8605466E-15  1.9225743E-15
    2000      1.8879568      78       0       0  1.8530227E-15  1.8655367E-15
    2828      3.1863297     118       2      80  1.8733278E-15  1.9041656E-15
    4000      4.2468078     158       0       0  1.5536125E-15  1.5757516E-15
    5657      7.0963985     230       3     192  1.7012684E-15  1.7158572E-15
    8000     11.4486849     322       3     192  1.6746258E-15  1.6872101E-15
running tests with obstacle flow problem

 HT time:    104.01817197299999     
    2488      4.7650322     128      28    1120  4.3844673E-15  7.1150980E-15

running tests with cavity flow problem

 HT time:    102.53015231800001     
    2467      4.2881892     124      28    1120  6.0374169E-15  5.9556632E-15

running tests with mhd3200

 HT time:    224.50089697499999     
    3200      3.6888963      89      11     704  2.0919466E-15  2.3416943E-15

running tests with mhd4800

 HT time:    924.37349656300000     
    4800      9.6702023     146      20    1218  2.7637653E-15  2.8835640E-15

running tests with rail problem

 HT time:    1169.3127201120001     
    5177     34.6538812     269      53    3392  1.0320975E-14  1.1053612E-14


==> fig/numexp/z/random/QZ_bweA.dat <==
         11
         1
  2.7056247231102410E-015
  3.2467587574906920E-015
  3.7627638877513478E-015
  4.5539867865968606E-015
  5.8507378634564837E-015
  6.9841876263557261E-015
  8.3732850478714231E-015
  9.8588891030115756E-015
  1.1892345202267744E-014
  1.4622592723279735E-014
  1.7367114431198251E-014


==> fig/numexp/z/random/QZ_bweB.dat <==
         11
         1
  2.6054422487473299E-015
  3.2038692224533131E-015
  3.6659218473859231E-015
  4.4960283803519181E-015
  5.6418360772407090E-015
  7.2653616339882321E-015
  8.4630005851023259E-015
  1.0189466271199165E-014
  1.2676531987316837E-014
  1.4896010718172579E-014
  1.7455757464084462E-014


==> fig/numexp/z/random/QZ_time.dat <==
         11
         1
  3.5000000149011612E-002
  9.7000002861022949E-002
  0.28299999237060547
  0.92599999904632568
  2.9979999065399170
  10.750000000000000
  48.317001342773438
  200.27400207519531
  789.58001708984375
  2894.2070312500000
  10926.938476562500


==> fig/numexp/z/random/RQZ_bweA.dat <==
         11
         1
  2.4204475662137609E-015
  2.7786978665563523E-015
  3.1132702527718811E-015
  3.6592943636648241E-015
  4.1716519491459077E-015
  4.9017194286568290E-015
  5.9007329567790732E-015
  6.8451608590344359E-015
  8.1271501160804715E-015
  9.6297081242492273E-015
  1.1406334654674805E-014


==> fig/numexp/z/random/RQZ_bweB.dat <==
         11
         1
  2.3153283324990088E-015
  2.5679408526471434E-015
  2.9989231535857610E-015
  3.4190110399244758E-015
  3.7798984117437526E-015
  4.3325749848134754E-015
  5.2919825049762805E-015
  6.0437487201603903E-015
  7.1607884685283449E-015
  8.4375697089638048E-015
  1.0015082169777894E-014


==> fig/numexp/z/random/RQZ_time.dat <==
         11
         1
  5.4999999701976776E-002
  0.10000000149011612
  0.22900000214576721
  0.45699998736381531
  0.96100002527236938
  2.1310000419616699
  6.5219998359680176
  17.277999877929688
  47.726001739501953
  168.10000610351562
  447.87600708007812


==> fig/numexp/z/random/fig_numexp_z_randn.tikz <==
\begin{tikzpicture}


%1000      2.9100053      55       3     192
%1000      1.6421811      33       1      64
%1000     23.7298787       0       0       0
%1414      3.8077630      71       3     192
%1414      2.7166918      45       0       0
%1414     71.9219930       0       0       0
%2000     12.3431356     103       6     384
%2000      5.7418871      75       1      64
%2000    197.6557257       0       0       0
%2828     24.4119751     148       8     512
%2828      9.2199741     104       1      64
%2828    624.5205659       0       0       0
%4000     59.3412906     113       2     256
%4000     29.0600380      55       0       0
%4000   1812.0103228       0       0       0
%5657    115.1562230     171       3     384
%5657     54.6946880      83       0       0
%5657   5712.5964893       0       0       0
%8000    378.5352808     241       6     768
%8000    115.2477987     113       0       0
%8000  17369.0457727       0       0       0


% Mannualy put in results from simulation
\pgfplotstableread[row sep=\\,col sep=&]{
  sz & tqz & trqz \\
  1000 & 23.7298787 &  2.9100053 \\
  1414 & 48.317001342773438 &  3.8077630 \\
  2000 &  & \\
  2828 &  & \\
  4000 &  & \\
  5657 &  & \\  
  8000 &  & \\  
}\mydata
  
  

\begin{axis}[
    xticklabels={761,1142,1713,2570,3855,5783},
    ymode=log,
    xmode=log,
    xtick=data,
    bar width=3mm,
    x tick label style={rotate=45,anchor=east},
    xlabel={$n$},
    ylabel={$t_{CPU}(s)$},
    my ybar legend,
    legend pos=north west,
    %width=0.45\linewidth,
    at={(0\linewidth,0)},
]
	% Timings (bar plots)
	\addplot[ybar,bar shift=1.5mm,fill=black!50,opacity=0.6,legend] table[x=sz,y=tqz]{\mydata};
        \addplot[ybar,bar shift=-1.5mm,fill=black!10,postaction={pattern=north east lines},opacity=0.6,legend] table[ybar,x=sz,y=trqz]{\mydata};
	% Timings (dots)
        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=tqz]{\mydata};
        \addplot[only marks, mark=o, mark size=1.5pt, forget plot] table[x=sz,y=trqz]{\mydata};

	 \legend{LAPACK,libRQZ}
\end{axis}


\begin{axis}[
    xticklabels={761,1142,1713,2570,3855,5783},
    xmode=log,
    xtick=data,
    x tick label style={rotate=45,anchor=east},
    yticklabels={5,10,15,20,25},
    ytick={5,10,15,20,25},
    xlabel={$n$},
    ylabel={speedup},
    width=0.35\linewidth,
    at={(0.62\linewidth,0)},
]

    \addplot[only marks,mark=triangle*, style={solid, fill=black!50}] table[x index=0,y expr={\thisrowno{1}/\thisrowno{2}}] {\mydata};

\end{axis}
\end{tikzpicture}




==> fig/numexp/z/random/problemsizes.dat <==
         11
         1
  100
  150
  225
  338
  507
  761
  1142
  1713
  2570
  3855
  5783	

